Surrogate Quantum Circuit Design for the Lattice Boltzmann Collision Operator

This study introduces a framework for learning a low-depth surrogate quantum circuit (SQC) that approximates the nonlinear, dissipative, and hence non-unitary Bhatnagar-Gross-Krook (BGK) collision operator in the lattice Boltzmann method (LBM) for the D2Q9 lattice. By appropriately selecting the quantum state encoding, circuit architecture, and measurement protocol, non-unitary dynamics emerge naturally within the physical population space. This approach removes the need for probabilistic algorithms relying on any ancilla qubits and post-selection to reproduce dissipation, or for multiple state copies to capture nonlinearity. The SQC is designed to preserve key physical properties of the BGK operator, including mass conservation, scale equivariance, and D8 equivariance, while momentum conservation is encouraged through penalization in the training loss. When compiled to the IBM Heron quantum processor's native gate set, assuming all-to-all qubit connectivity, the circuit requires only 724 native gates and operates locally on the velocity register, making it independent of the lattice size. The learned SQC is validated on two benchmark cases, the Taylor-Green vortex decay and the lid-driven cavity, showing accurate reproduction of vortex decay and flow recirculation. While integration of the SQC into a quantum LBM framework presently requires measurement and re-initialization at each timestep, the necessary steps towards a measurement-free formulation are outlined.

==> authors.txt <==
# Metadata that will be used to create the paper's various preambles
# Any empty line, and any line beginning with # is ignored.

# The first non-ignored line of the file must contain the document's title.
# It can contain any LaTeX code that is permitted in the \title{} command

Surrogate Quantum Circuit Design for the Lattice Boltzmann Collision Operator

# What remains of the file is the list of authors and affiliations.
# Author lines end with (x), where x is the number associated with the
# author's affiliation. The author's e-mail address and ORCID can follow,
# separated by a comma. These fields are optional.

Monica L\u{a}c\u{a}tu\c{s}* (1)
Matthias M\"{o}ller (1)

# Affiliation lines begin with a single digit (indictating the affiliation)
# Any following line is appended to the affiliation.
# The first line after the number should be the institution.
# For ACM publications, please define the remaining elements of
# the address in settings.inc.php.

1
Delft Institute of Applied Mathematics, Delft University of Technology, Mekelweg 4, 2628 CD Delft, The Netherlands

Corresponding author*: m.i.l.lacatus@tudelft.nl
Contributing author:  m.moller@tudelft.nl
